Teaching Multiple Concepts to a Forgetful Learner

How can we help a forgetful learner learn multiple concepts within a limited time frame? While there have been extensive studies in designing optimal schedules for teaching a single concept given a learner's memory model, existing approaches for teaching multiple concepts are typically based on heuristic scheduling techniques without theoretical guarantees. In this paper, we look at the problem from the perspective of discrete optimization and introduce a novel algorithmic framework for teaching multiple concepts with strong performance guarantees. Our framework is both generic, allowing the design of teaching schedules for different memory models, and also interactive, allowing the teacher to adapt the schedule to the underlying forgetting mechanisms of the learner. Furthermore, for a well-known memory model, we are able to identify a regime of model parameters where our framework is guaranteed to achieve high performance. We perform extensive evaluations using simulations along with real user studies in two concrete applications: (i) an educational app for online vocabulary teaching; and (ii) an app for teaching novices how to recognize animal species from images. Our results demonstrate the effectiveness of our algorithm compared to popular heuristic approaches.

==> changes.txt <==
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
1. Please explain how you have modified your paper to address reviewer and area chair feedback.

***** Section: Related Work *****

* As suggested by Reviewer#2, we added references on the exemplar-based teaching and additional references on human memory models. We provided a detailed discussion on how our work differs from exemplar-based teaching. 

* We moved the related work section towards the end of the main paper as Section 6.

***** Section: Teaching Algorithm and Analysis *****

* We revised the definition of the online stepwise backward curvature (Definition 2) to make the proof of Theorem 2 more rigorous. In particular, we modified the definition of $\omega(\sigma, y)$ to be the normalized *maximal* second-order difference, rather than the maximal *expected* second-order difference. This resolves the issue with Inequality (16) in the proof of Theorem 2, as detailed in the supplemental materials (Section E.2.2). This update should address the concern raised by Reviewer#3 regarding the proof of the theorem.

* We added a remark after Theorem 5, acknowledging that establishing an upper bound for the greedy/optimal algorithm is an interesting direction of future work (e.g., providing a necessary condition for Algorithm 1 to achieve a certain target utility under the HLR model). 

* We did thorough proofreading of the paper, particularly over the proofs, and fixed the clarity issues raised by Reviewer#3.

***** Section: User Study *****

* As suggested by Reviewer#1 and Reviewer#3, we added a sensitivity study used for choosing the HLR parameters for our user study. This is added to the supplementary material.

* As suggested by Reviewer#2, we replaced the statistical tests with chi-squared tests (i.e., the original table 1 in the submission is now replaced by the table that we had reported in the rebuttal).

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%% EXTRA
%%%%We also briefly explain their connection to our work in the related work section. 

==> fig/dataset/birds_classnames.csv <==
classname,class,difficultylevel,keepinnormal,keepinuserstudy,metadata
bird-7,Nuthatch,3,1,1,white_breasted_nuthatch
animal-107,Angwantibo,3,0,1,Angwantibo
animal-108,Olinguito,3,0,1,Olinguito
animal-109,Axolotl,3,0,1,Axolotl
animal-110,Ptarmigan,3,0,1,Ptarmigan
animal-111,Patrijshond,3,0,1,Patrijshond
animal-112,Coelacanth,3,0,1,Coelacanth
animal-113,Pyrrhuloxia,3,0,1,Pyrrhuloxia
animal-100,Owl,1,0,1,Owl
animal-101,Cat,1,0,1,Cat
animal-102,Horse,1,0,1,Horse
animal-103,Elephant,1,0,1,Elephant
animal-104,Lion,1,0,1,Lion
animal-105,Tiger,1,0,1,Tiger
animal-106,Bear,1,0,1,Bear

==> fig/dataset/german_classnames.csv <==
classname,class,difficultylevel,keepinnormal,keepinuserstudy,metadata
apple,Apfel,1,1,1,apple
balcony,Balkon,1,1,1,balcony
bathroom,bad,1,1,1,bathroom
blue,blau,1,1,1,blue
book,Buch,1,1,1,book
bread,Brot,1,1,1,bread
child,Kind,1,1,1,child
coffee,Kaffee,1,1,1,coffee
cold,kalt,1,1,1,cold
country,Land,1,1,1,country
garden,Garten,1,1,1,garden
grey,grau,1,1,1,grey
house,Haus,1,1,1,house
letter,Brief,1,1,1,letter
milk,Milch,1,1,1,milk
mobilephone,Handy,1,1,1,mobile phone
pharmacy,Apotheke,1,1,1,pharmacy
price,Preis,1,1,1,price
red,rot,1,1,1,red
salt,Salz,1,1,1,salt
soup,Suppe,1,1,1,soup
sun,Sonne,1,1,1,sun
tea,Tee,1,1,1,tea
tolearn,lernen,1,1,1,to learn
appearance,Aussehen,3,1,1,appearance
bedroom,Schlafzimmer,3,1,1,bedroom
boring,langweilig,3,1,1,boring
dessert,Nachtisch,3,1,1,dessert
example,Beispiel,3,1,1,example
experience,Erfahrung,3,1,1,experience
face,Gesicht,3,1,1,face
freetime,Freizeit,3,1,1,free time
future,Zukunft,3,1,1,future
gloves,Handschuhe,3,1,1,gloves
helicopter,Hubschrauber,3,1,1,helicopter
library,Bibliothek,3,1,1,library
livingroom,Wohnzimmer,3,1,1,living room
nativelanguage,Muttersprache,3,1,1,native language
pet,Haustier,3,1,1,pet
secret,Geheimnis,3,1,1,secret
tocelebrate,feiern,3,1,1,to celebrate
together,zusammen,3,1,1,together
togetup,aufstehen,3,1,1,to get up
toy,Spielzeug,3,1,1,toy
umbrella,Regenschirm,3,1,1,umbrella
vacuumcleaner,Staubsauger,3,1,1,vacuum cleaner
weekend,Wochenende,3,1,1,weekend
workingtime,Arbeitszeit,3,1,1,working time
